Joint inference of the Milky Way star formation history and IMF from Gaia all-sky $G < 13$ data

Despite the fundamental importance of the Milky Way's star formation history (SFH) and initial mass function (IMF), their consistent derivation remains elusive. We aim to simultaneously infer the IMF and the SFH of the Galactic disc comparing Gaia data with the mock catalog resulting from the Besan\c{c}on population synthesis model (BGM). Our goal is also to estimate the impact of the systematics present in current stellar evolutionary models (SEMs) on this inference. We use a new implementation of the BGM Fast Approximate Simulations (BGM FASt) framework to fit the seven million star Gaia DR3 all-sky $G<13$ color-magnitude diagram (CMD) to the most updated dynamically self-consistent BGM. Our derived SFH supports an abrupt decrease of the star formation approximately 1-1.5 Gyr ago followed by a significant enhancement with a wide plateau in the range 2-6 Gyr ago. A remarkable hiatus appears around 5-7 Gyr ago with a $\sim$1 Gyr shift depending on the set of stellar models. A complex evolution at ages older than 8 Gyr deserves further investigation. Precise but discrepant values using different SEMs are found for the power-law indices of the IMF. In our fiducial execution with PARSEC SEM, the slope takes a value of $\alpha_2 = 1.45^{+0.19}_{-0.12}$ for the range [0.5-1.53]$M_\odot$, while for masses larger than 1.53 $M_\odot$ we obtain $\alpha_3 = 1.98^{+0.13}_{-0.05}$. Using STAREVOL SEM, the inferred values are $\alpha_2 = 2.48^{+0.09}_{-0.11}$ and $\alpha_3 = 1.64^{+0.15}_{-0.02}$. We find the solution with PARSEC to have a significantly higher likelihood than that obtained with STAREVOL. The BGM FASt framework is now ready to address executions fitting all-sky Gaia data up to 14-17 apparent limiting magnitude. This will naturally allow us to derive both a reliable SFH for the early epochs of the Galactic disc evolution and a precise slope for the IMF at low masses.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

